Securing Databases from Probabilistic Inference

Databases can leak confidential information when users combine query results with probabilistic data dependencies and prior knowledge. Current research offers mechanisms that either handle a limited class of dependencies or lack tractable enforcement algorithms. We propose a foundation for Database Inference Control based on ProbLog, a probabilistic logic programming language. We leverage this foundation to develop Angerona, a provably secure enforcement mechanism that prevents information leakage in the presence of probabilistic dependencies. We then provide a tractable inference algorithm for a practically relevant fragment of ProbLog. We empirically evaluate Angerona's performance showing that it scales to relevant security-critical problems.

==> logs/sizeXtime_example_0.csv <==
SIZE,ONLY_INFERENCE,INIT_INFERENCE,PROBLOG,COMMAND_EXECUTION
1000,61.38667533666666,604.0340396700001,61.38667533666666,7.694410516666666
2000,60.85512104,945.0074133733333,60.85512104,8.707174196666667
4000,70.40593827,2017.6749049366667,70.40593827,9.36965874
6000,69.34836576666666,2978.108392766667,69.34836576666666,8.909075383333333
8000,73.33766156,3813.4538822266663,73.33766156,9.070516146666666
10000,79.30157487666666,5381.564446876667,79.30157487666666,9.74539311
20000,86.10568314333334,11299.939303476667,86.10568314333334,8.838244726666666
40000,91.12035171666668,32859.40666838334,91.12035171666668,10.037137116666667
60000,133.65698446666667,64501.070855800004,133.65698446666667,7.765390576666667
80000,129.95962547666667,104600.83812680999,129.95962547666667,8.330319533333332
100000,288.9282953466667,150132.05575468,288.9282953466667,10.438360509999999

